A Generic Top-N Recommendation Framework For Trading-off Accuracy, Novelty, and Coverage

Standard collaborative filtering approaches for top-N recommendation are biased toward popular items. As a result, they recommend items that users are likely aware of and under-represent long-tail items. This is inadequate, both for consumers who prefer novel items and because concentrating on popular items poorly covers the item space, whereas high item space coverage increases providers' revenue. We present an approach that relies on historical rating data to learn user long-tail novelty preferences. We integrate these preferences into a generic re-ranking framework that customizes balance between accuracy and coverage. We empirically validate that our proposedframework increases the novelty of recommendations. Furthermore, by promoting long-tail items to the right group of users, we significantly increase the system's coverage while scalably maintaining accuracy. Our framework also enables personalization of existing non-personalized algorithms, making them competitive with existing personalized algorithms in key performance metrics, including accuracy and coverage.

==> abstract.txt <==
Standard collaborative filtering approaches for top-N
recommendation are biased toward popular items. As a result, they
recommend items that users are likely aware of and
under-represent long-tail items.  This is inadequate,
both for consumers who prefer novel
items and because concentrating on popular items poorly covers 
the item space, whereas high item space coverage increases providers'
revenue.

We present an approach that relies on historical rating data to learn
user long-tail novelty preferences.  We integrate these preferences
into a generic re-ranking framework that customizes balance
between accuracy and coverage. We empirically validate that 
our proposed
framework increases the novelty of recommendations. Furthermore, by
promoting long-tail items to the right group of users, we
significantly increase the system's coverage while scalably
maintaining accuracy. Our framework also enables personalization of
existing non-personalized algorithms, making them competitive with
existing personalized algorithms in key
performance metrics, including accuracy and coverage.


==> notes-rap.txt <==
- I removed the reference format by commenting out lines 1379-1381 in acmart.cls
-


==> response.txt <==
We thank all the reviewers for taking the time to read and comment on our work. We will use the comments to improve the paper. Below we comment on some specific issues that were raised.

R1

These are good points regarding the experiments, we will update the plots following these suggestions. Note that uniform and Lipschitz are the same in some plots because the rows of the data are normalized (Lipschitz+ can still give improvements here because it depends on the potentially-smaller Lipschitz constant of the deterministic part.)

Choosing the probabilities based on the error is an interesting suggestion. Proving a convergence rate in this setting may be hard, but for many models the errors are related to the *local* L_i values which give much faster rates than global L_i values.

It was hard to fit in a discussion of limitations/extensions given the page limit, but we'll try to squeeze it in. We are planning to release an open-source implementation of SVRG and our various extensions (including using local L_i values).

R2

Unfortunately, we accidentally removed the last few sentences of Appendix H that showed how to obtain the new "time to reach E_est + E_opt" result. The subtlety in that result is that, if the condition number is large, we can choose the number of examples 'n' to be smaller than the total available in order to jointly drive (E_est + E_opt) to zero at a faster rate.

There are a few reasons we did not compare against SGD: 
(i) beginning with Le Roux et al. there are already many empirical comparisons showing an advantage of linearly-convergent methods over tuned-SGD.
(ii) our main contribution is improving on SVRG (as the only memory-free linearly-convergent methods).
(iii) we are running methods as parameter-free `black boxes' and SGD usually requires tuning for good performance.

R6

Please note that our introduction explicitly states why we are focusing on SVRG; it is the only linearly-convergent stochastic method that does not have a memory. There is now ample evidence that linearly-convergent methods often outperform classic stochastic gradient methods that only have sublinear convergence rates (The works of of Hu et al. and Zinkevich et al. that are referenced in your review have sublinear rates). But the lack of a memory requirement clearly makes SVRG advantageous over other linearly-convergent methods in many applications. These two reasons make SVRG stand out among the crowded field, and (as discussed in the paper) is why we focus on SVRG.

We ultimately removed a more thorough discussion contrasting our work with Konecny et al. in order to save space, but note that we still discuss this work explicitly in Section 7. In particular, their method uses mini-batches in the inner iteration to reduce the variance but still uses full passes through the data to compute mu^s. Our method is complimentary to the one of Konecny et al. (you can use both modifications), and further in Section 7 we give tighter bounds on their method and propose a new method with better properties in many practical scenarios.

R7

It is true that some of our proofs follow the same structure as the SVRG argument. However, we have extended these arguments in various novel and significant ways (allowing error, allowing regular SG steps, showing that the rate is improved via the regularized update, better mini-batch strategies, etc.). Further, some of the results (like the generalization error result) are based on completely different methods.

Regarding the performance improvements, please see the bottom row of Figure 1 in the supplementary material. The difference between the 'SVRG' and 'Grow' methods is huge here, and this row corresponds to the largest datasets (the caption is unfortunately wrong in this particular figure). We could have done "data set selection" and only shown these largest datasets to make the difference seem more significant, but instead chose to plot performance on all datasets to give the reader the full picture.  Further, the differences become even larger when we combine multiple ideas from this paper.

While the non-strongly convex case is interesting, in machine learning we often don't worry about this case because we can add an L2-regularizer to make the problem strongly-convex. In contrast, in this work we have analyzed many other important issues (e.g., improving performance on huge datasets, justifying the regularized update used in everyone's implementation, analyzing the generalization error, exploiting GPUs, etc.). Indeed, the generalization error in particular is one of the most important issues in the field of machine learning.

Nevertheless, as shown in http://arxiv.org/pdf/1312.1666v2.pdf, if we simply add an L2-regularizer with lambda=O(L/epsilon) then all of our results also give rates in the non-strongly convex case.
